Zero-Velocity Detection - A Bayesian Approach to Adaptive Thresholding

A Bayesian zero-velocity detector for foot-mounted inertial navigation systems is presented. The detector extends existing zero-velocity detectors based on the likelihood-ratio test, and allows, possibly time-dependent, prior information about the two hypotheses - the sensors being stationary or in motion - to be incorporated into the test. It is also possible to incorporate information about the cost of a missed detection or a false alarm. Specifically, we consider an hypothesis prior based on the velocity estimates provided by the navigation system and an exponential model for how the cost of a missed detection increases with the time since the last zero-velocity update. Thereby, we obtain a detection threshold that adapts to the motion characteristics of the user. Thus, the proposed detection framework efficiently solves one of the key challenges in current zero-velocity-aided inertial navigation systems: the tuning of the zero-velocity detection threshold. A performance evaluation on data with normal and fast gait demonstrates that the proposed detection framework outperforms any detector that chooses two separate fixed thresholds for the two gait speeds.

==> changelog.txt <==

Changelog history of the IEEE_lsens LaTeX class.
 2017/07/12
 by Michael Shell (MDS)
 http://www.michaelshell.org/


*******

  7/2017 v1.0 initial release, based on IEEEtran.cls v1.8b

*******


==> tmp.txt <==
\begin{figure}[t]
\centering
\begin{tikzpicture}
\node [anchor=south west] {\includegraphics[width=\linewidth]{./calib1.JPG}};
\draw[-latex,->] ++(19mm,23mm) arc (135:45:9mm);
\node at (25mm,28mm) {\footnotesize New side};
\draw[-latex,->] ++(42mm,23mm) arc (135:50:9mm);
\node at (48mm,28mm) {\footnotesize New side};
\end{tikzpicture}
%\includegraphics[width=0.3\linewidth,trim = 80mm 25mm 80mm 30mm, clip]{./calib_device.JPG}
%\includegraphics[width=0.3\linewidth,trim = 80mm 25mm 80mm 30mm, clip]{./calib_device.JPG}
%\includegraphics[width=0.3\linewidth,trim = 80mm 25mm 80mm 30mm, clip]{./calib_device.JPG}
\caption{To acquire calibration measurement data, the icosahedron with the IMU constellation is subsequently placed on all side and a few seconds of measurements are collected.\label{fig:meas_method} }
\end{figure}
